Character Queries: A Transformer-based Approach to On-Line Handwritten Character Segmentation

On-line handwritten character segmentation is often associated with handwriting recognition and even though recognition models include mechanisms to locate relevant positions during the recognition process, it is typically insufficient to produce a precise segmentation. Decoupling the segmentation from the recognition unlocks the potential to further utilize the result of the recognition. We specifically focus on the scenario where the transcription is known beforehand, in which case the character segmentation becomes an assignment problem between sampling points of the stylus trajectory and characters in the text. Inspired by the $k$-means clustering algorithm, we view it from the perspective of cluster assignment and present a Transformer-based architecture where each cluster is formed based on a learned character query in the Transformer decoder block. In order to assess the quality of our approach, we create character segmentation ground truths for two popular on-line handwriting datasets, IAM-OnDB and HANDS-VNOnDB, and evaluate multiple methods on them, demonstrating that our approach achieves the overall best results.

==> pos-data.csv <==
pos,sincos,learned
0,0.9075098633766174,-0.03858858719468117
1,0.9976614713668823,-0.05450691655278206
2,1.0,-0.045829810202121735
3,0.9355857968330383,0.18633395433425903
4,0.8532453179359436,-0.1814570128917694
5,0.79668128490448,0.1125621646642685
6,0.7796007394790649,-0.3271016776561737
7,0.785081148147583,0.11106976121664047
8,0.7859652638435364,0.2525566816329956
9,0.7679694890975952,0.01178769301623106
10,0.7377980351448059,-0.19564613699913025
11,0.7128086686134338,-0.21538452804088593
12,0.7038716077804565,-0.13868427276611328
13,0.7067592144012451,-0.061641715466976166
14,0.7080174088478088,0.050063882023096085
15,0.6981456875801086,-0.2573573589324951
16,0.6795650720596313,-0.10244009643793106
17,0.662941038608551,-0.7066231369972229
18,0.6564732193946838,-0.1817195862531662
19,0.6585499048233032,-0.3482084572315216
20,0.6601094007492065,-0.13849398493766785
21,0.6536601185798645,0.127178356051445
22,0.6401041746139526,-0.411914587020874
23,0.6272345781326294,0.18201987445354462
24,0.6219167113304138,0.09451151639223099
25,0.6236653923988342,-0.428949773311615
26,0.6255287528038025,0.240349680185318
27,0.6210141777992249,0.10543455183506012
28,0.6102081537246704,0.4136468172073364
29,0.5993639230728149,0.31548354029655457
30,0.5946571826934814,0.05793219432234764
31,0.5962848663330078,-0.014597763307392597
32,0.5984912514686584,-0.5298449993133545
33,0.5952780842781067,-0.45393601059913635
34,0.5861603021621704,-0.33629223704338074
35,0.5764710307121277,0.25737684965133667
36,0.5720747709274292,0.11712959408760071
37,0.5736971497535706,0.5445036292076111
38,0.5763170719146729,0.40761247277259827
39,0.5741095542907715,0.05200798436999321
40,0.5660906434059143,-0.2305574268102646
41,0.5570146441459656,0.16384004056453705
42,0.5527093410491943,-0.06239187344908714
43,0.5544052124023438,-0.08001474291086197
44,0.557547926902771,-0.3534351587295532
45,0.5562299489974976,-0.007692717481404543
46,0.5489424467086792,0.16898217797279358
47,0.5400674343109131,0.043263837695121765
48,0.535641610622406,-0.00031087957904674113
49,0.5374700427055359,0.0641867071390152
50,0.541301965713501,0.049263451248407364
51,0.540894627571106,-0.3217622935771942
52,0.5340936779975891,-0.05718350037932396
53,0.5250315070152283,0.15782445669174194
54,0.5202203989028931,0.2572498917579651
55,0.5222179889678955,-0.35251134634017944
56,0.5269940495491028,0.21334974467754364
57,0.5276772975921631,-0.03632734715938568
58,0.5212147831916809,0.009195595048367977
59,0.5115225911140442,0.40835362672805786
60,0.5059171915054321,-0.3759757876396179
61,0.508058488368988,-0.21805019676685333
62,0.5141693353652954,-0.017857715487480164
63,0.5163791179656982,0.523768424987793
64,0.5102564692497253,-0.39089229702949524
65,0.4993681311607361,0.14517110586166382
66,0.49224594235420227,-0.4438261091709137
67,0.49430447816848755,-0.21255896985530853
68,0.5023102164268494,0.07262398302555084
69,0.5069566369056702,0.14113040268421173
70,0.5015550255775452,-0.22503282129764557
71,0.488784521818161,-0.1359199583530426
72,0.47880494594573975,-0.4164980947971344
73,0.47994503378868103,0.10830960422754288
74,0.4904356300830841,0.03908985108137131
75,0.4992535710334778,-0.7382676005363464
76,0.49597862362861633,0.21257783472537994
77,0.4809110462665558,-0.26011088490486145
78,0.46578070521354675,-0.3087460994720459
79,0.4635867774486542,-0.1666259914636612
80,0.476311594247818,0.3889908790588379
81,0.4919610023498535,0.3474298119544983
82,0.4945280849933624,0.02298641949892044
83,0.4786451458930969,-0.0
84,0.4556572139263153,-0.30774345993995667
85,0.44473254680633545,-0.014020121656358242
86,0.4559396803379059,0.21256130933761597
87,0.4801318049430847,0.5148045420646667
88,0.49543115496635437,0.2644006907939911
89,0.4857880473136902,-0.023603666573762894
90,0.4558902382850647,-0.054713018238544464
91,0.4288337230682373,-0.08793522417545319
92,0.42735815048217773,0.392528235912323
93,0.453981876373291,-0.20455946028232574
94,0.4872715175151825,0.5010145306587219
95,0.4984506070613861,-0.3731676936149597
96,0.47527414560317993,0.6544604897499084
97,0.4332813024520874,0.1473090946674347
98,0.4044235050678253,0.011802783235907555
99,0.41167351603507996,0.10687094926834106
100,0.45009860396385193,0.19904725253582
101,0.489957332611084,-0.33170241117477417
102,0.49961671233177185,0.08143800497055054
103,0.47011762857437134,-0.426392138004303
104,0.4220389723777771,0.07336840033531189
105,0.389631450176239,-0.1307203471660614
106,0.3950735032558441,0.2630942761898041
107,0.43276679515838623,-0.12361021339893341
108,0.47481879591941833,0.08756127953529358
109,0.49212896823883057,-0.23508387804031372
110,0.47440624237060547,-0.03020153008401394
111,0.43500614166259766,0.12527495622634888
112,0.39924412965774536,0.03076103888452053
113,0.3867720663547516,-0.3987257778644562
114,0.40086108446121216,0.08315420895814896
115,0.42995333671569824,0.5321480631828308
116,0.45724713802337646,0.4705091118812561
117,0.47006380558013916,0.2358083873987198
118,0.463925838470459,-0.0017344631487503648
119,0.4419393241405487,-0.45365211367607117
120,0.4126456379890442,0.752890944480896
121,0.3878025710582733,0.21766559779644012
122,0.37897157669067383,0.09610273689031601
123,0.39214083552360535,-0.055547427386045456
124,0.4227674901485443,0.3779444396495819
125,0.4557582139968872,-0.05765216797590256
126,0.47265177965164185,0.23183844983577728
127,0.4626355469226837,0.01713191345334053
128,0.4299160838127136,0.38735565543174744
129,0.39165931940078735,-0.20876368880271912
130,0.36746057868003845,-0.07736633718013763
131,0.3677120506763458,-0.19953587651252747
132,0.38885411620140076,0.38870716094970703
133,0.4178660213947296,-0.2647131085395813
134,0.4413248300552368,0.1209639385342598
135,0.4518936574459076,0.04375671595335007
136,0.4487098753452301,0.39481860399246216
137,0.434020072221756,0.4058718979358673
138,0.4109291434288025,-0.17469088733196259
139,0.3843954801559448,-0.03905791789293289
140,0.362881064414978,-0.03487442061305046
141,0.3565177023410797,0.0074878898449242115
142,0.3710932433605194,0.2662825584411621
143,0.4022458791732788,-0.09329547733068466
144,0.4356509745121002,-0.3875061273574829
145,0.4546698331832886,0.44183143973350525
146,0.45047858357429504,-0.13089992105960846
147,0.4270431697368622,-0.30103960633277893
148,0.3972228467464447,-0.16337692737579346
149,0.3735336363315582,0.1739160567522049
150,0.3612269163131714,-0.33712705969810486
151,0.3586515784263611,-0.0770031213760376
152,0.36293092370033264,-0.24951758980751038
153,0.3743002414703369,0.3013531565666199
154,0.3944190442562103,-0.005806092172861099
155,0.4206101596355438,0.021734505891799927
156,0.44279709458351135,-0.025346819311380386
157,0.44794905185699463,0.32152754068374634
158,0.4296329915523529,-0.09903037548065186
159,0.3945610225200653,-0.23800891637802124
160,0.35960280895233154,-0.014471561647951603
161,0.3407016694545746,0.34851279854774475
162,0.34246212244033813,-0.3658701479434967
163,0.35695987939834595,0.24328157305717468
164,0.37237972021102905,0.35776156187057495
165,0.38340553641319275,-0.48911961913108826
166,0.3938632011413574,0.1313759684562683
167,0.4094792604446411,-0.011985737830400467
168,0.4281531572341919,-0.061735641211271286
169,0.43794122338294983,0.011498363688588142
170,0.4260125160217285,0.19398854672908783
171,0.391263872385025,0.004044306930154562
172,0.3488084375858307,-0.21990303695201874
173,0.3209161162376404,0.09535719454288483
174,0.3209182322025299,0.31104737520217896
175,0.34347742795944214,-0.27632060647010803
176,0.3698062598705292,0.03925970569252968
177,0.38363635540008545,0.4445524513721466
178,0.38415494561195374,-0.07546723634004593
179,0.38452082872390747,-0.04089764878153801
180,0.3972783386707306,-0.3599202632904053
181,0.4199199378490448,0.36727234721183777
182,0.43426230549812317,0.07339558750391006
183,0.4213184416294098,0.21245595812797546
184,0.3792693018913269,0.06660450249910355
185,0.32847562432289124,0.3216703534126282
186,0.29795587062835693,0.031429633498191833
187,0.3036656379699707,0.13218653202056885
188,0.33647826313972473,0.2283804714679718
189,0.37012040615081787,0.17360632121562958
190,0.38265523314476013,0.11608714610338211
191,0.373635470867157,0.20729361474514008
192,0.3626287877559662,0.0038248542696237564
193,0.37056171894073486,-0.08770325034856796
194,0.39987751841545105,0.08117657899856567
195,0.43051937222480774,0.18756471574306488
196,0.43542972207069397,0.03257601335644722
197,0.40286746621131897,0.28707438707351685
198,0.3471759557723999,0.36614757776260376
199,0.29918941855430603,-0.111692413687706
200,0.2840443551540375,0.640447199344635
201,0.3039657473564148,0.22513699531555176
202,0.3389534652233124,0.3106302320957184
203,0.3636297881603241,-0.06849322468042374
204,0.36617520451545715,0.22358526289463043
205,0.3548819124698639,-0.336874395608902
206,0.3487318456172943,-0.08303333818912506
207,0.360937237739563,-0.010861119255423546
208,0.38862425088882446,0.15758061408996582
209,0.41552647948265076,-0.18703152239322662
210,0.4240030348300934,0.015658438205718994
211,0.4066089689731598,-0.21543115377426147
212,0.3696304261684418,-0.5370309352874756
213,0.32806873321533203,9.699583461042494e-05
214,0.2971523404121399,0.12075716257095337
215,0.285863995552063,-0.24463865160942078
216,0.2946767210960388,-0.1518286168575287
217,0.31669026613235474,-0.10327579081058502
218,0.3408268094062805,0.33691850304603577
219,0.3564993441104889,-0.34496578574180603
220,0.3588637113571167,0.1319810450077057
221,0.3521098494529724,0.2703739404678345
222,0.34762081503868103,-0.0489143468439579
223,0.35643306374549866,0.03666391596198082
224,0.3801642060279846,0.2779526114463806
225,0.4073275029659271,0.17476852238178253
226,0.4192311763763428,-0.47232332825660706
227,0.4025707244873047,-0.17546473443508148
228,0.35986417531967163,-0.09902295470237732
229,0.30949902534484863,0.4748658537864685
230,0.2746027410030365,0.10348860174417496
231,0.26854729652404785,-0.6022714972496033
232,0.2875676453113556,0.007333547808229923
233,0.3153928518295288,0.060179438441991806
234,0.3355411887168884,0.09272012114524841
235,0.3415997326374054,0.2518448233604431
236,0.33853140473365784,0.3252469599246979
237,0.33590492606163025,-0.0435524620115757
238,0.33997640013694763,0.13085760176181793
239,0.35087960958480835,0.005443932954221964
240,0.36531591415405273,0.4941791594028473
241,0.3801029324531555,0.03184003755450249
242,0.39241525530815125,0.056802861392498016
243,0.3974570631980896,-0.18590441346168518
244,0.38814541697502136,-0.16580921411514282
245,0.3597359359264374,-0.12175165861845016
246,0.3165333569049835,0.11283048242330551
247,0.27384257316589355,-0.24037297070026398
248,0.25091293454170227,0.29448530077934265
249,0.25838571786880493,-0.14363686740398407
250,0.2898184359073639,0.15160313248634338
251,0.3249947130680084,-0.14915831387043
252,0.34368646144866943,0.06737213581800461
253,0.33964085578918457,0.13281458616256714
254,0.3238559663295746,0.3432193100452423
255,0.31472188234329224,-0.1619066298007965
256,0.32333797216415405,0.12050201743841171
257,0.34598270058631897,0.02441326528787613
258,0.3691524267196655,-0.022968001663684845
259,0.3816065788269043,-0.03163441643118858
260,0.38224032521247864,-0.13406550884246826
261,0.3772720992565155,-0.040661443024873734
262,0.3706774413585663,-0.25056296586990356
263,0.3582885265350342,0.02254793792963028
264,0.3322937488555908,-0.1585395634174347
265,0.29235270619392395,-0.1343538761138916
266,0.2520609200000763,0.20771624147891998
267,0.23261824250221252,-0.01901894062757492
268,0.2470259666442871,0.09325044602155685
269,0.2878188490867615,-0.09809377789497375
270,0.32991376519203186,-0.20810045301914215
271,0.34801411628723145,-0.23569141328334808
272,0.3352997899055481,-0.07939135283231735
273,0.308163583278656,-0.20571698248386383
274,0.2928158640861511,-0.3045029044151306
275,0.30456945300102234,0.1786891669034958
276,0.33669787645339966,-0.6447718143463135
277,0.36757466197013855,-0.20340116322040558
278,0.37928980588912964,0.03296423330903053
279,0.3714594542980194,0.3327403962612152
280,0.35866397619247437,-0.36237144470214844
281,0.3546175956726074,0.06592708826065063
282,0.3579188287258148,-0.2520676255226135
283,0.35271984338760376,0.20029215514659882
284,0.3241880238056183,0.22827546298503876
285,0.27510538697242737,-0.5234290957450867
286,0.22825857996940613,0.16849686205387115
287,0.21115389466285706,-0.4637797176837921
288,0.23486043512821198,0.2437700629234314
289,0.28432509303092957,0.1514401137828827
290,0.32848218083381653,-0.23813816905021667
291,0.3424624800682068,-0.09822903573513031
292,0.3245885968208313,-0.3189924955368042
293,0.2954103350639343,-0.1781575232744217
294,0.28061366081237793,-0.4209393262863159
295,0.291996031999588,-0.5069059729576111
296,0.3210347592830658,0.0725112333893776
297,0.3484271764755249,-0.21965660154819489
298,0.360222190618515,-0.16203656792640686
299,0.3571282923221588,0.5955109596252441
300,0.35063353180885315,-0.16778495907783508
301,0.3508835434913635,-0.11493049561977386
302,0.35723212361335754,-0.2696727216243744
303,0.3589096963405609,0.18614567816257477
304,0.3442906439304352,0.16599693894386292
305,0.31071507930755615,0.17183230817317963
306,0.26745185256004333,0.03854213282465935
307,0.23049309849739075,-0.5051484107971191
308,0.21370667219161987,0.5126919150352478
309,0.2221762090921402,0.13304321467876434
310,0.2506755590438843,-0.483784019947052
311,0.2866370677947998,-0.06468119472265244
312,0.3154490888118744,0.05572899430990219
313,0.3262881636619568,-0.06208597496151924
314,0.3169601261615753,0.11356454342603683
315,0.295651376247406,0.05843857675790787
316,0.2775404155254364,-0.4614830017089844
317,0.27656713128089905,0.2590009570121765
318,0.29657864570617676,0.5152784585952759
319,0.32810038328170776,-0.2687419354915619
320,0.35417500138282776,0.6668726205825806
321,0.36207321286201477,-0.12462928146123886
322,0.3523581624031067,-0.5766439437866211
323,0.33785268664360046,0.4423133134841919
324,0.3326648473739624,0.0002996971015818417
325,0.3397361636161804,0.6477640271186829
326,0.3473089933395386,-0.0899355411529541
327,0.33790335059165955,0.21804577112197876
328,0.30313917994499207,-0.25321850180625916
329,0.2524968087673187,0.27216941118240356
330,0.20860761404037476,-0.06065453961491585
331,0.19234232604503632,-0.19944527745246887
332,0.2090640515089035,0.17692160606384277
333,0.2462136149406433,-0.43584492802619934
334,0.2831328809261322,-0.15924499928951263
335,0.30465224385261536,0.3214021921157837
336,0.3081936836242676,-0.08728037029504776
337,0.30074551701545715,-0.20148566365242004
338,0.2907075881958008,-0.12315328419208527
339,0.2825867831707001,-0.5823595523834229
340,0.27799054980278015,0.15655916929244995
341,0.2793559432029724,0.24596276879310608
342,0.29046159982681274,0.19770631194114685
343,0.3121230900287628,0.11674398928880692
344,0.33779314160346985,-0.20977230370044708
345,0.3552871644496918,0.05959906056523323
346,0.3552916347980499,0.029281113296747208
347,0.33986425399780273,0.012914118357002735
348,0.32236355543136597,-0.0018607571255415678
349,0.3169490098953247,0.45365962386131287
350,0.3255508840084076,-0.09768947213888168
351,0.333981990814209,-0.22540201246738434
352,0.322197824716568,-0.08017592877149582
353,0.2815854251384735,-0.06751357764005661
354,0.22508247196674347,0.2816094756126404
355,0.1806788295507431,0.16242390871047974
356,0.1722109019756317,-0.010779030621051788
357,0.202206552028656,-0.3373926877975464
358,0.25036945939064026,0.5788005590438843
359,0.2887841761112213,-0.20821788907051086
360,0.30147746205329895,-0.13393333554267883
361,0.29292598366737366,0.3196597993373871
362,0.27998894453048706,-0.05854322016239166
363,0.2757256031036377,0.004456404596567154
364,0.2796631455421448,-0.3076517879962921
365,0.28218862414360046,-0.5027415752410889
366,0.2774645984172821,0.3845157325267792
367,0.2716180980205536,-0.3404069244861603
368,0.2778114974498749,-0.0029736000578850508
369,0.3025388717651367,0.285627543926239
370,0.3363589644432068,0.13746251165866852
371,0.3589293658733368,0.29348480701446533
372,0.35526731610298157,-0.10553053021430969
373,0.3293425440788269,-0.11023876070976257
374,0.30232104659080505,0.22014637291431427
375,0.2956129014492035,0.31231674551963806
376,0.312358021736145,-0.1955256164073944
377,0.33320102095603943,-0.36421409249305725
378,0.3308172821998596,-0.2551012635231018
379,0.29204607009887695,0.7156644463539124
380,0.2298469990491867,-0.4785429537296295
381,0.1753261238336563,-0.003095171181485057
382,0.15603932738304138,-0.09786626696586609
383,0.17745788395404816,-0.07710690051317215
384,0.22134606540203094,0.45522135496139526
385,0.2608882486820221,-0.31090861558914185
386,0.2795870006084442,-0.2275700867176056
387,0.27941933274269104,-0.4847109913825989
388,0.273819237947464,-0.29094603657722473
389,0.2735860049724579,0.18174856901168823
390,0.278318852186203,-0.2339835911989212
391,0.27965596318244934,0.5627002120018005
392,0.2717633843421936,0.34744346141815186
393,0.2587823271751404,0.4288540184497833
394,0.25255081057548523,-0.8481180667877197
395,0.2629152536392212,-0.2395438402891159
396,0.2891859710216522,0.40037378668785095
397,0.31980636715888977,-0.4558279514312744
398,0.340191125869751,0.187253937125206
399,0.3422917425632477,-0.3652913570404053
400,0.3289564549922943,-0.3167648911476135
401,0.31084752082824707,-0.2702820599079132
402,0.29913073778152466,-0.3803417384624481
403,0.29907795786857605,0.12068777531385422
404,0.3077363073825836,0.02498599700629711
405,0.31576070189476013,0.0034820144064724445
406,0.3118799328804016,0.21777312457561493
407,0.28843072056770325,-0.035022467374801636
408,0.2463221549987793,0.1860361397266388
409,0.19702200591564178,0.02395767718553543
410,0.15908871591091156,-0.27609875798225403
411,0.14924271404743195,0.1843220293521881
412,0.172242671251297,-0.05272934213280678
413,0.21648049354553223,0.250665545463562
414,0.25975000858306885,0.04073183611035347
415,0.28261494636535645,-0.16240748763084412
416,0.28040847182273865,0.06396521627902985
417,0.2648496627807617,0.03845665603876114
418,0.25374361872673035,0.024021070450544357
419,0.2566848397254944,-0.24971282482147217
420,0.26824620366096497,-0.09352152049541473
421,0.27421069145202637,0.5617512464523315
422,0.2655419111251831,0.34167736768722534
423,0.24800926446914673,-0.40043073892593384
424,0.2387855052947998,0.036959048360586166
425,0.2523404657840729,0.3598823845386505
426,0.28734779357910156,0.29688793420791626
427,0.3258727490901947,0.007138365879654884
428,0.3460768163204193,0.22883205115795135
429,0.33837437629699707,-0.49123963713645935
430,0.3121088147163391,0.36153316497802734
431,0.2876861095428467,0.24507610499858856
432,0.2809658646583557,0.49846285581588745
433,0.2924617826938629,-0.08699911832809448
434,0.30907028913497925,-0.03554089367389679
435,0.31531232595443726,-0.3340972065925598
436,0.30394062399864197,0.7845010757446289
437,0.2779824733734131,-0.08657344430685043
438,0.2449367791414261,0.05404249206185341
439,0.2105567455291748,-0.09215445071458817
440,0.17836757004261017,-0.22734896838665009
441,0.15377774834632874,-0.008745881728827953
442,0.14600680768489838,0.0951291173696518
443,0.16308145225048065,0.09206892549991608
444,0.20299184322357178,-0.3828728199005127
445,0.24990202486515045,0.15803934633731842
446,0.281536340713501,0.37157997488975525
447,0.2840706408023834,-0.12136951088905334
448,0.26281723380088806,0.4668371081352234
449,0.2388066202402115,0.3229832649230957
450,0.23258846998214722,-0.04233204200863838
451,0.24789206683635712,-0.07227275520563126
452,0.2689521610736847,-0.07141921669244766
453,0.2744069993495941,0.004745259881019592
454,0.2565474212169647,-0.5926198363304138
455,0.22953441739082336,0.2549092471599579
456,0.2189808338880539,-0.2180158644914627
457,0.240940123796463,0.3110197186470032
458,0.28762686252593994,0.10864105820655823
459,0.33201122283935547,-0.025436431169509888
460,0.34791216254234314,-0.4613206386566162
461,0.3294471204280853,0.11927933245897293
462,0.29435935616493225,-0.12525874376296997
463,0.26920825242996216,-0.1663033366203308
464,0.2690488398075104,-0.41491571068763733
465,0.2879300117492676,-0.37300020456314087
466,0.3065822720527649,0.021425068378448486
467,0.30915185809135437,0.19310981035232544
468,0.2942275404930115,0.11792684346437454
469,0.2718486189842224,0.6206425428390503
470,0.2512286305427551,0.2132020890712738
471,0.23180510103702545,-0.1167687326669693
472,0.2061394900083542,-0.6717225909233093
473,0.17142143845558167,0.32348567247390747
474,0.13776686787605286,-0.039385683834552765
475,0.1240961030125618,0.005697245709598064
476,0.14368291199207306,-0.3048040568828583
477,0.1914273053407669,0.1124333068728447
478,0.2443765550851822,0.4571491479873657
479,0.27632373571395874,0.20377211272716522
480,0.27555328607559204,-0.00904694851487875
481,0.2519892752170563,0.14525677263736725
482,0.2284502387046814,-0.18461476266384125
483,0.22326432168483734,0.10630320012569427
484,0.23776260018348694,0.13861700892448425
485,0.257529079914093,0.0292845219373703
486,0.2651393711566925,-0.12802472710609436
487,0.2537631094455719,0.06712204217910767
488,0.23160432279109955,0.21608299016952515
489,0.2151673287153244,-0.2188870757818222
490,0.2176298201084137,0.020304696634411812
491,0.2408849447965622,-0.25772619247436523
492,0.27560609579086304,0.13300584256649017
493,0.3075110912322998,0.06507903337478638
494,0.32482561469078064,0.061413973569869995
495,0.3229965567588806,0.06469865143299103
496,0.305630624294281,0.42997848987579346
497,0.28242257237434387,-0.2457370162010193
498,0.2649897038936615,0.03280618041753769
499,0.26157423853874207,0.4610605239868164
500,0.27255457639694214,-0.16565842926502228
501,0.28960946202278137,-0.08287233114242554
502,0.30009692907333374,0.22506991028785706
503,0.29467272758483887,0.11699725687503815
504,0.2730077803134918,-0.18943428993225098
505,0.24308061599731445,-0.1102495938539505
506,0.21442165970802307,0.5234658122062683
507,0.19096530973911285,0.14017099142074585
508,0.1699410080909729,-0.40015408396720886
509,0.14801858365535736,0.19266285002231598
510,0.12889614701271057,-0.3330972492694855
511,0.12423104047775269,0.07371532917022705
512,0.14516621828079224,0.18408608436584473
513,0.1905864030122757,-0.1883680820465088
514,0.2427990734577179,0.3805869221687317
515,0.27647772431373596,0.10362822562456131
516,0.2757822871208191,-0.010371292009949684
517,0.24657075107097626,0.7546193599700928
518,0.21317893266677856,-0.03132113069295883
519,0.2010016292333603,0.32496729493141174
520,0.21784861385822296,-0.27957725524902344
521,0.24865086376667023,0.1821882724761963
522,0.26778483390808105,0.40154582262039185
523,0.259294331073761,0.15047599375247955
524,0.22905704379081726,-0.022664539515972137
525,0.19975079596042633,0.570490837097168
526,0.1933588981628418,0.2426256388425827
527,0.2155066579580307,-0.5148220062255859
528,0.2533993721008301,-0.7108873128890991
529,0.287301629781723,-0.06101730838418007
530,0.3048292398452759,0.027040895074605942
531,0.3065849840641022,0.16406923532485962
532,0.30055928230285645,0.48374906182289124
533,0.29267629981040955,0.3127827048301697
534,0.28296294808387756,-0.1779574602842331
535,0.269891619682312,0.5287373661994934
536,0.25676095485687256,0.42310819029808044
537,0.25194162130355835,0.2891249358654022
538,0.26146170496940613,0.2794046401977539
539,0.2808941900730133,0.21976006031036377
540,0.29543063044548035,0.1788823902606964
541,0.2899521291255951,0.1549679934978485
542,0.26115700602531433,-0.06357712298631668
543,0.2208707332611084,-0.09695298224687576
544,0.1868191361427307,-0.13148896396160126
545,0.16844652593135834,0.15007969737052917
546,0.16035784780979156,-0.2747468650341034
547,0.1496492177248001,-0.2852003276348114
548,0.13075749576091766,0.3462890684604645
549,0.1140231266617775,0.2656373977661133
550,0.1189035102725029,-0.12109499424695969
551,0.15636789798736572,-0.19601605832576752
552,0.21548746526241302,-0.15675465762615204
553,0.2670578360557556,-0.2463041990995407
554,0.28325945138931274,-0.11515691876411438
555,0.25845256447792053,-0.2963637113571167
556,0.21421672403812408,-0.07074955850839615
557,0.18386968970298767,-0.06777561455965042
558,0.1881522834300995,0.09463760256767273
559,0.2208801507949829,0.015227672643959522
560,0.2552945017814636,0.2973411977291107
561,0.2653312385082245,-0.09654401987791061
562,0.24476392567157745,-0.4392211437225342
563,0.20991890132427216,0.05273899435997009
564,0.1855374127626419,-0.5115609169006348
565,0.18641863763332367,-0.2243286520242691
566,0.2092253863811493,0.27318111062049866
567,0.23900334537029266,-0.06932938098907471
568,0.2626279890537262,0.2585136294364929
569,0.2770986557006836,-0.4197942912578583
570,0.2869699001312256,0.2478584349155426
571,0.29558447003364563,0.3891867697238922
572,0.29970115423202515,0.31155964732170105
573,0.29278719425201416,-0.026517214253544807
574,0.27331823110580444,0.2122589349746704
575,0.2494787722826004,0.0497390441596508
576,0.2349804937839508,-0.1356525868177414
577,0.23895877599716187,-0.005212204996496439
578,0.25845572352409363,0.026293005794286728
579,0.2799210250377655,-0.2806806266307831
580,0.2885490655899048,0.09659615904092789
581,0.2779630422592163,0.09165024012327194
582,0.2529551088809967,-0.18647615611553192
583,0.22414730489253998,0.2974107265472412
584,0.19974863529205322,-0.379643052816391
585,0.18100622296333313,0.4232363998889923
586,0.1639900654554367,0.09127870947122574
587,0.14503221213817596,0.2696072459220886
588,0.12499585747718811,0.000380092445993796
589,0.10957887768745422,-0.04999309405684471
590,0.10627491027116776,-0.02176542580127716
591,0.12043822556734085,0.048861291259527206
592,0.15223588049411774,-0.022908788174390793
593,0.19516046345233917,-0.11584214121103287
594,0.2366727590560913,0.15155959129333496
595,0.2619554400444031,-0.2909074127674103
596,0.26078563928604126,-0.301266074180603
597,0.2346208095550537,0.14625734090805054
598,0.19861900806427002,0.5203413963317871
599,0.1748780608177185,0.13040615618228912
600,0.17913149297237396,0.08769609034061432
601,0.20934981107711792,-0.23760570585727692
602,0.24539409577846527,-0.1674225628376007
603,0.2618334889411926,-0.02166815847158432
604,0.24585193395614624,-0.20359764993190765
605,0.20708417892456055,0.28458547592163086
606,0.17136578261852264,0.21073539555072784
607,0.16248293220996857,0.17945829033851624
608,0.18564268946647644,0.14145535230636597
609,0.22525258362293243,-0.08879874646663666
610,0.25824540853500366,0.5428701043128967
611,0.2717297673225403,-0.15595299005508423
612,0.27060380578041077,-0.1559455394744873
613,0.26964882016181946,0.22424699366092682
614,0.2779565155506134,-0.1798066347837448
615,0.28989070653915405,-0.38195058703422546
616,0.29064038395881653,-0.017660079523921013
617,0.2712460458278656,0.260542631149292
618,0.23934641480445862,0.302316278219223
619,0.2153753638267517,0.09354948997497559
620,0.21672353148460388,-0.03573612496256828
621,0.24310186505317688,0.21714873611927032
622,0.2756941616535187,-0.22363555431365967
623,0.2911170423030853,-0.2153366506099701
624,0.2786930799484253,0.34891340136528015
625,0.2469979226589203,-0.21336326003074646
626,0.21496810019016266,-0.38129258155822754
627,0.19588065147399902,0.027330636978149414
628,0.18792042136192322,-0.10543423146009445
629,0.1785585582256317,0.4431603252887726
630,0.1577034741640091,0.09769749641418457
631,0.12753315269947052,0.08335057646036148
632,0.10079999268054962,0.18828338384628296
633,0.09019450098276138,0.06816931813955307
634,0.09895610064268112,0.022061314433813095
635,0.12070631980895996,0.22872135043144226
636,0.14715011417865753,-0.27797403931617737
637,0.1749732941389084,-0.05833100900053978
638,0.204891636967659,0.15946125984191895
639,0.2345288097858429,-0.6148689389228821
640,0.2539404332637787,-0.3300568461418152
641,0.2506718039512634,0.16744546592235565
642,0.2216695100069046,0.26572102308273315
643,0.18108433485031128,0.24163718521595
644,0.1545826494693756,0.41509348154067993
645,0.16190387308597565,-0.0999234989285469
646,0.2006826549768448,0.2669127881526947
647,0.24552835524082184,0.0228666290640831
648,0.26499274373054504,-0.3491608798503876
649,0.24442186951637268,-0.07332847267389297
650,0.19707700610160828,-0.22721046209335327
651,0.15459035336971283,0.24011091887950897
652,0.1440587192773819,-0.37548327445983887
653,0.1695031225681305,0.048320259898900986
654,0.21153365075588226,0.20957808196544647
655,0.24423636496067047,0.036714326590299606
656,0.25487783551216125,0.2290048599243164
657,0.2508464455604553,-0.05662909150123596
658,0.24965503811836243,0.35361120104789734
659,0.2618585526943207,-0.0028272918425500393
660,0.2816641628742218,0.04908241704106331
661,0.2924922704696655,0.23524415493011475
662,0.28183725476264954,-0.09301666170358658
663,0.2524636685848236,-0.163071870803833
664,0.22094616293907166,0.12073665112257004
665,0.20544175803661346,-0.10451695322990417
666,0.21301373839378357,0.07433906197547913
667,0.23607228696346283,-0.058533601462841034
668,0.25931501388549805,0.12040941417217255
669,0.27040937542915344,0.27862635254859924
670,0.2661534249782562,0.38510042428970337
671,0.2510139048099518,-0.18838836252689362
672,0.23140601813793182,0.5050644874572754
673,0.21131214499473572,-0.21683990955352783
674,0.1918480396270752,0.0053663430735468864
675,0.17315463721752167,0.08820388466119766
676,0.15556123852729797,0.030500207096338272
677,0.13904602825641632,0.5902850031852722
678,0.12272603064775467,0.03944134712219238
679,0.10610751062631607,-0.11025865375995636
680,0.09144256263971329,-0.02487633377313614
681,0.0844302773475647,0.03168076276779175
682,0.09147762507200241,-0.4446541965007782
683,0.11499026417732239,0.07894178479909897
684,0.1505315750837326,0.16691559553146362
685,0.18843546509742737,0.5221877098083496
686,0.21870844066143036,0.3052869141101837
687,0.23532253503799438,0.07017093151807785
688,0.23701989650726318,0.42013925313949585
689,0.2254325896501541,0.5281089544296265
690,0.20380252599716187,0.2462277114391327
691,0.17807534337043762,0.1516200602054596
692,0.15822561085224152,0.27048465609550476
693,0.15577693283557892,0.37901705503463745
694,0.17651216685771942,-0.2691291868686676
695,0.2131648063659668,0.4771217107772827
696,0.2456209659576416,-0.04010363668203354
697,0.2517688274383545,-0.2782561480998993
698,0.22320346534252167,0.7239524126052856
699,0.17390136420726776,-0.3523607850074768
700,0.13341069221496582,0.10165651142597198
701,0.12753188610076904,-0.001380915753543377
702,0.16016270220279694,-0.41514426469802856
703,0.2104637175798416,0.18549023568630219
704,0.24831023812294006,1.0
705,0.25646740198135376,-0.09089061617851257
706,0.24224023520946503,-0.5060027837753296
707,0.2294580191373825,0.16289688646793365
708,0.2375619262456894,-0.059805162250995636
709,0.2650204300880432,0.02636590041220188
710,0.2905976176261902,0.2016376256942749
711,0.29121658205986023,-0.1895861029624939
712,0.2614254951477051,-0.06927771121263504
713,0.2184860110282898,-0.16113649308681488
714,0.18923655152320862,0.2892346978187561
715,0.1899009346961975,0.21397413313388824
716,0.2152254581451416,0.11272680014371872
717,0.24479778110980988,-0.36971229314804077
718,0.2599262595176697,0.16800636053085327
719,0.2564786970615387,-0.03701649233698845
720,0.2439231276512146,0.2859534025192261
721,0.23345188796520233,0.14179040491580963
722,0.22710362076759338,0.0009084798512049019
723,0.21754366159439087,-0.21136052906513214
724,0.1974746137857437,0.2279469072818756
725,0.16869138181209564,0.15289880335330963
726,0.14166195690631866,-0.07855453342199326
727,0.1259947270154953,-0.08976712822914124
728,0.12117777019739151,0.1604403555393219
729,0.11690535396337509,0.32617127895355225
730,0.10328400135040283,-0.19765056669712067
731,0.08167329430580139,0.5814023613929749
732,0.06577055901288986,-0.17365582287311554
733,0.07118916511535645,-0.3944496512413025
734,0.10224315524101257,0.5999348759651184
735,0.14748568832874298,-0.4506012797355652
736,0.18793438374996185,0.31226035952568054
737,0.2108008861541748,-0.3203578591346741
738,0.21685469150543213,-0.2724330723285675
739,0.21564462780952454,-0.6016111373901367
740,0.21402078866958618,-0.015782656148076057
741,0.20934723317623138,0.04022711515426636
742,0.1941586434841156,-0.1004885882139206
743,0.16767211258411407,0.12297698110342026
744,0.14237375557422638,0.3562091588973999
745,0.13755546510219574,0.2086162120103836
746,0.16354811191558838,0.25555306673049927
747,0.20985598862171173,0.28018641471862793
748,0.24869143962860107,0.5656015276908875
749,0.25321462750434875,0.5517182350158691
750,0.21724438667297363,-0.2632257342338562
751,0.16104045510292053,0.423035591840744
752,0.11813168227672577,-0.30619293451309204
753,0.11279714107513428,0.1767999529838562
754,0.14480441808700562,-0.17430895566940308
755,0.19201110303401947,0.24410536885261536
756,0.22758936882019043,0.0479356087744236
757,0.23822453618049622,-0.18686796724796295
758,0.230299711227417,-0.011845389381051064
759,0.2214590460062027,-0.02818279340863228
760,0.2257990837097168,-0.07611451297998428
761,0.24421638250350952,-0.37102481722831726
762,0.2657281160354614,-0.1261473149061203
763,0.2766294777393341,-0.2404840588569641
764,0.26967769861221313,-0.13568705320358276
765,0.24742096662521362,-0.011544094420969486
766,0.2193448543548584,-0.4363825023174286
767,0.19642969965934753,0.5684340596199036
768,0.18666033446788788,0.2201411873102188
769,0.19266895949840546,0.3832134008407593
770,0.2111101597547531,0.41462841629981995
771,0.23366683721542358,-0.16411922872066498
772,0.25017601251602173,0.06533403694629669
773,0.2533791959285736,-0.5201818943023682
774,0.2428145408630371,-0.45802193880081177
775,0.22473585605621338,0.19755248725414276
776,0.20735599100589752,0.058060113340616226
777,0.19469207525253296,0.3715558350086212
778,0.18404485285282135,0.07802598178386688
779,0.16945873200893402,-0.20350512862205505
780,0.14822867512702942,-0.4748131036758423
781,0.12443429976701736,0.7621619701385498
782,0.1058451235294342,-0.01072173472493887
783,0.09674554318189621,0.03144063428044319
784,0.09353494644165039,0.11932824552059174
785,0.08797580003738403,-0.0006595482118427753
786,0.07595008611679077,-0.1739642471075058
787,0.06372963637113571,-0.4331933259963989
788,0.06501647084951401,-0.010614216327667236
789,0.08990643173456192,-0.25703075528144836
790,0.13474181294441223,0.2857823371887207
791,0.18219542503356934,0.4791524112224579
792,0.21265849471092224,-0.14059923589229584
793,0.21808414161205292,0.10787240415811539
794,0.2066574990749359,-0.13677486777305603
795,0.19420595467090607,0.2664077877998352
796,0.1898423582315445,-0.1848362386226654
797,0.18873655796051025,-0.01410070713609457
798,0.17883160710334778,-0.07615042477846146
799,0.1556030809879303,-0.044344909489154816
800,0.1309194266796112,0.22780849039554596
801,0.12634392082691193,0.129563108086586
802,0.15483397245407104,0.2048499584197998
803,0.20608414709568024,-0.026267996057868004
804,0.24939481914043427,0.015466175973415375
805,0.2541021406650543,0.03103470429778099
806,0.21264858543872833,0.5368545055389404
807,0.14798134565353394,0.03213442862033844
808,0.09863526374101639,-0.14803458750247955
809,0.09238934516906738,-0.19073501229286194
810,0.12829773128032684,0.29583048820495605
811,0.1800875961780548,0.4234393835067749
812,0.21704594790935516,-0.5541398525238037
813,0.22542977333068848,-0.4451291561126709
814,0.21454721689224243,0.04183775559067726
815,0.20505529642105103,0.07993055880069733
816,0.21102923154830933,0.49905362725257874
817,0.2306106686592102,0.4011320173740387
818,0.25093773007392883,0.11364693939685822
819,0.260574072599411,-0.46042004227638245
820,0.25762447714805603,0.09197530895471573
821,0.24764302372932434,0.06294260174036026
822,0.23566299676895142,-0.36725807189941406
823,0.22155044972896576,-0.12507344782352448
824,0.2032546103000641,-0.3865438401699066
825,0.18365399539470673,-0.28640270233154297
826,0.1725289225578308,0.5254631042480469
827,0.17988871037960052,0.58112633228302
828,0.2059599906206131,-0.10228138417005539
829,0.23759517073631287,-0.11107561737298965
830,0.2559739053249359,0.4964013993740082
831,0.25026291608810425,0.13213251531124115
832,0.2258571833372116,0.04217579588294029
833,0.19972673058509827,-0.10833420604467392
834,0.18637263774871826,-0.012650108896195889
835,0.1862117052078247,-0.3780980408191681
836,0.1862773448228836,0.03260131552815437
837,0.17254044115543365,0.06617825478315353
838,0.1429733783006668,0.449118435382843
839,0.10987544059753418,0.18753588199615479
840,0.089384064078331,-0.23535481095314026
841,0.08742668479681015,-0.29289472103118896
842,0.09452742338180542,-0.2785336673259735
843,0.09420906752347946,0.10255195945501328
844,0.07787194848060608,0.05100790038704872
845,0.053366150707006454,0.2096291035413742
846,0.03978957235813141,0.3033190667629242
847,0.05266686528921127,-0.2062980979681015
848,0.0916520357131958,-0.08303599804639816
849,0.1405131220817566,0.027236245572566986
850,0.17892497777938843,-0.0012726453132927418
851,0.1962106078863144,-0.20473460853099823
852,0.19636988639831543,0.41935455799102783
853,0.1916031539440155,0.46673864126205444
854,0.19082967936992645,-0.25220391154289246
855,0.192937433719635,0.6843245029449463
856,0.1895754039287567,0.12673604488372803
857,0.17410041391849518,0.07684265822172165
858,0.1488649845123291,0.3141333758831024
859,0.12521801888942719,0.325653612613678
860,0.11669743061065674,-0.06192149594426155
861,0.1306684911251068,0.15378893911838531
862,0.16369739174842834,-0.08011209219694138
863,0.20268993079662323,-0.09585465490818024
864,0.2304742932319641,-0.12284234911203384
865,0.2330993264913559,-0.1673571914434433
866,0.20634505152702332,0.13937705755233765
867,0.1590530276298523,-0.7295477986335754
868,0.11102685332298279,-0.050480060279369354
869,0.08470895886421204,0.2621062994003296
870,0.09351569414138794,0.1474248766899109
871,0.1333150863647461,-0.06681226938962936
872,0.18355903029441833,-0.1468694806098938
873,0.21911293268203735,-0.07275602221488953
874,0.2259499430656433,-0.3188667893409729
875,0.2098817080259323,0.5178960561752319
876,0.19152314960956573,0.5108917355537415
877,0.19074386358261108,0.20904973149299622
878,0.21212677657604218,-0.3342880308628082
879,0.24249760806560516,0.13306258618831635
880,0.26205095648765564,0.18770290911197662
881,0.25975868105888367,-0.24414874613285065
882,0.24054038524627686,-0.120212621986866
883,0.21895591914653778,-0.07208559662103653
884,0.2058800607919693,-0.14017267525196075
885,0.20028561353683472,0.36587023735046387
886,0.19324654340744019,0.5503752827644348
887,0.17974813282489777,0.2756148874759674
888,0.1665046513080597,-0.11012405157089233
889,0.16747932136058807,-0.10446852445602417
890,0.19035203754901886,0.029505399987101555
891,0.22629408538341522,0.08970978856086731
892,0.25352150201797485,0.11368796229362488
893,0.2532126009464264,-0.04194658622145653
894,0.22488319873809814,-0.2802392542362213
895,0.18767288327217102,-0.4135722517967224
896,0.1654202789068222,0.25054919719696045
897,0.16743837296962738,-0.5126979351043701
898,0.18111513555049896,0.07901372760534286
899,0.18288686871528625,0.007846119813621044
900,0.15858449041843414,0.059251509606838226
901,0.11595269292593002,-0.4691670835018158
902,0.0786207765340805,0.17203210294246674
903,0.06650728732347488,-0.2712346315383911
904,0.079192616045475,0.04505731537938118
905,0.0963796079158783,0.06471473723649979
906,0.09508118033409119,-0.0021103250328451395
907,0.06912431120872498,0.17985157668590546
908,0.03479365259408951,0.17206011712551117
909,0.01817087084054947,0.34518519043922424
910,0.03490198403596878,-0.21136552095413208
911,0.07885026186704636,-0.30443254113197327
912,0.12801142036914825,-0.19201985001564026
913,0.16166096925735474,-0.2103869765996933
914,0.1741851270198822,-0.23442895710468292
915,0.17518922686576843,0.005170121323317289
916,0.17778126895427704,0.292440801858902
917,0.1863674819469452,-0.3853624165058136
918,0.1942196637392044,0.22356292605400085
919,0.19142454862594604,0.08063770085573196
920,0.17478959262371063,-0.2147482931613922
921,0.15077175199985504,0.058653708547353745
922,0.12988384068012238,0.08871437609195709
923,0.11894064396619797,-0.08795835822820663
924,0.1184755191206932,-0.048053089529275894
925,0.1264559030532837,0.07767163962125778
926,0.14277112483978271,0.3795894980430603
927,0.16841427981853485,-0.03218643739819527
928,0.19966621696949005,-0.13747692108154297
929,0.22407864034175873,0.2322322577238083
930,0.2249002605676651,-0.5928370356559753
931,0.19306182861328125,-0.31347212195396423
932,0.13755851984024048,0.23768049478530884
933,0.08421918749809265,-0.3343147933483124
934,0.061258792877197266,-0.32536590099334717
935,0.08100075274705887,0.26594147086143494
936,0.13136059045791626,-0.04592178389430046
937,0.18394432961940765,0.368734747171402
938,0.21302607655525208,0.02500113472342491
939,0.21152207255363464,-0.044059742242097855
940,0.19281810522079468,0.3601318597793579
941,0.17847739160060883,0.01918373815715313
942,0.18224520981311798,0.16984131932258606
943,0.2022894024848938,-0.35937604308128357
944,0.22583074867725372,-0.3214956223964691
945,0.24043433368206024,0.3554201126098633
946,0.24223710596561432,-0.3737335801124573
947,0.2356334626674652,-0.003494130214676261
948,0.22682088613510132,-0.42153429985046387
949,0.21802356839179993,0.38073965907096863
950,0.20716118812561035,0.054044801741838455
951,0.19206786155700684,0.17659538984298706
952,0.17452195286750793,-0.05535431206226349
953,0.16032063961029053,0.27091628313064575
954,0.15576204657554626,0.04531972482800484
955,0.1637229472398758,-0.11355553567409515
956,0.18215307593345642,0.165351003408432
957,0.20515866577625275,0.1507476568222046
958,0.22510333359241486,-0.02563827484846115
959,0.2347172051668167,-0.10313963890075684
960,0.22944124042987823,0.4587155282497406
961,0.2100551426410675,-0.3214012384414673
962,0.18394285440444946,0.41368794441223145
963,0.16251462697982788,0.22666095197200775
964,0.1544855237007141,-0.26511237025260925
965,0.1589633673429489,-0.116609126329422
966,0.16433462500572205,0.048776958137750626
967,0.15577790141105652,0.08837592601776123
968,0.12709955871105194,0.26794084906578064
969,0.08760666847229004,0.10559563338756561
970,0.057085976004600525,-0.4749152958393097
971,0.05113046243786812,0.4032556116580963
972,0.0678994283080101,0.26896318793296814
973,0.08777684718370438,-0.28701379895210266
974,0.08781411498785019,0.13705392181873322
975,0.06049686670303345,0.4173421561717987
976,0.021633882075548172,-0.318881630897522
977,0.0,-0.18866966664791107
978,0.01594766601920128,0.2680433392524719
979,0.06566233187913895,-0.39323174953460693
980,0.12370448559522629,0.03137657791376114
981,0.16196241974830627,0.14557145535945892
982,0.16982543468475342,0.14890031516551971
983,0.15963126718997955,0.06670337915420532
984,0.15373560786247253,-0.09434426575899124
985,0.16476206481456757,0.06948787719011307
986,0.18564052879810333,0.049319878220558167
987,0.19716264307498932,-0.0621030293405056
988,0.18560418486595154,0.03941570222377777
989,0.15484170615673065,0.24384066462516785
990,0.1228463277220726,-0.028676023706793785
991,0.10656053572893143,-0.09854553639888763
992,0.10901600867509842,-0.323338121175766
993,0.11986672878265381,0.10543960332870483
994,0.1278160959482193,-0.30674925446510315
995,0.13251076638698578,0.27336540818214417
996,0.1441669464111328,-0.1639171689748764
997,0.17090100049972534,-0.17353475093841553
998,0.20582272112369537,-0.4517033100128174
999,0.22711053490638733,-0.15018805861473083
1000,0.2132328748703003,-0.1816522777080536
1001,0.16167327761650085,-0.5029183030128479
1002,0.09512051194906235,-0.2172536998987198
1003,0.04860495775938034,0.0928916409611702
1004,0.04646642878651619,0.23974166810512543
1005,0.08649417012929916,-0.19977234303951263
1006,0.14299039542675018,0.054830946028232574
1007,0.1856282502412796,-0.18379662930965424
1008,0.1991831213235855,-0.19173528254032135
1009,0.1899476945400238,-0.10971955955028534
1010,0.1762019544839859,-0.3537331819534302
1011,0.17260266840457916,-0.11635757982730865
1012,0.18131616711616516,0.11621823161840439
1013,0.19502779841423035,0.2201557159423828
1014,0.20640243589878082,-0.17986495792865753
1015,0.21423624455928802,0.10808426886796951
1016,0.22153876721858978,-0.03979511186480522
1017,0.22923390567302704,-0.13431473076343536
1018,0.23299525678157806,-0.11692971736192703
1019,0.22676587104797363,-0.17833656072616577
1020,0.2093302458524704,-0.092311792075634
1021,0.18692812323570251,0.156577005982399
1022,0.16892443597316742,-0.09659559279680252
1023,0.1604069024324417,0.3171640932559967

